Routed quantum circuits

We argue that the quantum-theoretical structures studied in several recent lines of research cannot be adequately described within the standard framework of quantum circuits. This is in particular the case whenever the combination of subsystems is described by a nontrivial blend of direct sums and tensor products of Hilbert spaces. We therefore propose an extension to the framework of quantum circuits, given by \textit{routed linear maps} and \textit{routed quantum circuits}. We prove that this new framework allows for a consistent and intuitive diagrammatic representation in terms of circuit diagrams, applicable to both pure and mixed quantum theory, and exemplify its use in several situations, including the superposition of quantum channels and the causal decompositions of unitaries. We show that our framework encompasses the `extended circuit diagrams' of Lorenz and Barrett [arXiv:2001.07774 (2020)], which we derive as a special case, endowing them with a sound semantics.

==> style.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{map}=[style=map]
\tikzstyle{right label}=[style=right label]
\tikzstyle{semilarge map}=[style=semilarge map]
\tikzstyle{large map}=[style=large map]
\tikzstyle{left label}=[style=left label]
\tikzstyle{discard}=[style=upground]
\tikzstyle{point}=[style=point]
\tikzstyle{copoint}=[style=copoint]
\tikzstyle{white dot}=[style=white dot]
\tikzstyle{bolded edge}=[very thick]

% Edge styles
\tikzstyle{arrow plain}=[->]

